Visualizing and Understanding Large-Scale Assessments in Mathematics through Dimensionality Reduction

In this paper, we apply the Logistic PCA (LPCA) as a dimensionality reduction tool for visualizing patterns and characterizing the relevance of mathematics abilities from a given population measured by a large-scale assessment. We establish an equivalence of parameters between LPCA, Inner Product Representation (IPR) and the two paramenter logistic model (2PL) from the Item Response Theory (IRT). This equivalence provides three complemetary ways of looking at data that assists professionals in education to perform in-context interpretations. Particularly, we analyse the data collected from SPAECE, a large-scale assessment in Mathematics that has been applied yearly in the public educational system of the state of Cear\'a, Brazil. As the main result, we show that the the poor performance of examinees in the end of middle school is primarily caused by their disabilities in number sense.

==> plots/logistic_fn.gplot.txt <==
# σ(x) Function
set terminal cairolatex standalone pdf size 8cm,5cm dashed transparent \
monochrome header '\newcommand{\hl}[1]{\setlength{\fboxsep}{0.75pt}\colorbox{white}{#1}}'
set output 'logistic_fn.tex'
set style increment default
a = 1.5 
b = -1.0
f(x) = 1/(1 + exp(-a*(x-b)))
set xrange [-3:3] noreverse writeback
#set xzeroaxis linetype -1
#set yzeroaxis linetype -1
#set xtics axis nomirror
t=0.5
set xtics add ("$\\\alpha_i$" t)
set ytics mirror 0,0.5,1
set ytics add ("$P_j(\\alpha_i)$" f(t))
#set xrange [ * : * ] noreverse writeback
set x2range [ * : * ] noreverse writeback
set yrange [ 0.0 : 1.0 ] noreverse writeback
set y2range [ 0.0 : 1.0 ] noreverse writeback
set zrange [ * : * ] noreverse writeback
set key off
#set grid
#set border 1
#set samples 400

set arrow 1 from t, 0.0, 0.0 to t, f(t), 0.0 nohead dt 3 lw 2
set arrow 2 from -3, f(t), 0.0 to t, f(t), 0.0 nohead dt 3 lw 2
plot f(x)  with line linetype rgbcolor "red" linewidth 2

